ToPro: Token-Level Prompt Decomposition for Cross-Lingual Sequence Labeling Tasks

Prompt-based methods have been successfully applied to multilingual pretrained language models for zero-shot cross-lingual understanding. However, most previous studies primarily focused on sentence-level classification tasks, and only a few considered token-level labeling tasks such as Named Entity Recognition (NER) and Part-of-Speech (POS) tagging. In this paper, we propose Token-Level Prompt Decomposition (ToPro), which facilitates the prompt-based method for token-level sequence labeling tasks. The ToPro method decomposes an input sentence into single tokens and applies one prompt template to each token. Our experiments on multilingual NER and POS tagging datasets demonstrate that ToPro-based fine-tuning outperforms Vanilla fine-tuning and Prompt-Tuning in zero-shot cross-lingual transfer, especially for languages that are typologically different from the source language English. Our method also attains state-of-the-art performance when employed with the mT5 model. Besides, our exploratory study in multilingual large language models shows that ToPro performs much better than the current in-context learning method. Overall, the performance improvements show that ToPro could potentially serve as a novel and simple benchmarking method for sequence labeling tasks.

==> rebuttal.txt <==

1. Reviewer ZBgU
Soundness:3, Overall:3
Response:

Title: Thanks for the valuable suggestions and ideas.

Response to Reviewer ZBgU:
We sincerely appreciate the thorough review and constructive feedback you provided for our paper. Your acknowledgment of our work and methodology is truly motivating. We would like to address specific points raised in your review, focusing on the aspects that may have led to certain misconceptions.

In your first point of weakness, you expressed concern about why our method also improves the performance of target languages with different scripts from the source language English. We would like to emphasize that as you pointed out, our ToPro approach is a prompt-based finetuning method for zero-shot cross-lingual transfer, where multilingual models trained on English-only resources can be directly transferred to low-resource languages. Many previous studies ([1-4]) have demonstrated that multilingual models trained on English UDPOS or NER datasets can also effectively improve the zero-shot cross-lingual transfer performance on languages with different scripts (such as Chinese, and Japanese). Some other work tried to explore the reasons accounting for the multilingual model's cross-lingual transferability and multilinguality, for example, [5,6] suggested that typological similarities between monolingual spaces are responsible for effective language transfer with multilingual models.
However, this is beyond the core of this paper. Despite this, we will try to provide more insights and explanations for this in the revised version.

In the second point of weakness, you mentioned that POS-tagging tasks show relatively smaller improvements compared to the big leading in NER tasks. It is worth noting that POS tagging is a syntactic (shallow) task, inherently less complex than semantics-related tasks, so the baseline results were already quite high. In this circumstance, our approach still demonstrated substantial improvement, enough to prove the efficacy of our method.
Besides, we appreciate your suggestion to explore more sequence labeling tasks. We are very glad to extend the application of our ToPro methods to more fields and tasks in future work. However, in this work, our primary goal was first to prove the ToPro's effectiveness for sequence labeling tasks, so we started with the two most representative tasks. 

You also gave us two helpful ideas in the question part. We would like to implement your suggestions in our future work.
In response to your second question, we counted the occurrence frequency of the case you mentioned. ORG, PER, and LOC occurr already 57, 129, and 22 times respectively, out of 20,000 data samples in the English train set. Consequently, using only three main words with the B-tag automatically assigned to the first word and the I-tag to the rest might not be the most suitable approach.

Once again, we extend our gratitude for your meticulous review, and for highlighting some typo errors in the paper. We hope our clarifications adequately address your concerns.




[1] [XTREME: A Massively Multilingual Multi-task Benchmark for Evaluating Cross-lingual Generalisation](https://proceedings.mlr.press/v119/hu20b.html) (Hu et al., ICML 2020)

[2] [From Zero to Hero: On the Limitations of Zero-Shot Language Transfer with Multilingual Transformers](https://aclanthology.org/2020.emnlp-main.363/) (Lauscher et al., EMNLP 2020)

[3] [MAD-X: An Adapter-Based Framework for Multi-Task Cross-Lingual Transfer](https://aclanthology.org/2020.emnlp-main.617/) (Pfeiffer et al., EMNLP 2020)

[4] [Make the Best of Cross-lingual Transfer: Evidence from POS Tagging with over 100 Languages](https://aclanthology.org/2022.acl-long.529/) (de Vries et al., ACL 2022)

[5] [Emerging Cross-lingual Structure in Pretrained Language Models](https://aclanthology.org/2020.acl-main.536/) (Conneau et al., ACL 2020)

[6] [On the Cross-lingual Transferability of Monolingual Representations](https://aclanthology.org/2020.acl-main.421/) (Artetxe et al., ACL 2020) 




-----
2. Reviewer yB6h
Soundness:4, Overall:4
Response:
Title: Inspiration for future work

We are grateful for the reviewer's positive feedback and insightful suggestions. 

To the first comment: We agree that the suggested "preprocessing" approach is also a proper approach, especially for the generative models (to generate a list of tokens for an input sentence). We did experiment with the natural-language instruction with baseline model mT5 (see Appendix, line 1173). However, the same setting is difficult to be applied to discriminative models such as mBERT and XLM-R. As the main focus of our paper is to investigate the generalization of our ToPro approach on different types of models, we keep the same setting for all the models, i.e.: applying the "postprocessing" approach which decomposes the sentence into tokens and applies a prompt for each token, resulting in a single-label output. 

In our future work, it will be very beneficial to also study the proposed "preprocessing" approach from the reviewer on several generative models and to compare the performance. Also, the applicability of ToPro on LLMs can be investigated in this fashion. 

We are also appreciative of the reviewer's two meticulous suggestions regarding formal mathematical presentation. These refinements are instrumental in enhancing clarity, and we commit to incorporating them into the paper upon publication.

-----
3. Reviewer Mkc2
Soundness:3, Overall:3
Response:
Title: Clarification: This work focuses on zero-shot cross-lingual transfer

We express our sincere gratitude to the reviewer for the thoughtful consideration and feedback.

However, there should be some misunderstanding from the reviewer. Instead of supervised fine-tuning for every single language, our work focuses on **zero-shot cross-lingual transfer**, where a pre-trained multilingual model is fine-tuned on the source language (English), and in inference time the fine-tuned model is applied to other target languages (for example, see lines 229 - 233 and lines 251 - 253). Both our ToPro fine-tuning method and the Vanilla fine-tuning baseline adhere to this approach for evaluation. Therefore, we apply standard pre-trained multilingual models (mBERT, XLM-R, mT5), for both ToPro and the baselines. The first two points of weakness, which the reviewer pointed out, contain the models that are fine-tuned on specific target languages (Chinese, and German). Therefore, they are not comparable to our **zero-shot cross-lingual transfer work (fine-tuning on English, inference on target languages)**. In the revised version, we will emphasize this kind of zero-shot cross-lingual setting in the method and experimental setups with more detailed explanations, for better understanding to the readers.

We thank the reviewer for pointing out the concern about the term "unfamiliar". As in our zero-shot cross-lingual setting, only English data is fine-tuned and Japanese data is not seen during fine-tuning, the Japanese should be therefore not that familiar to the model and we venture to give a possible explanation for the wrong predictions during inference. However, in this paper, we focus on the generalization of our approach ToPro to pre-trained language models, i.e. black box models, instead of explainability. In future work, we aim to focus on interpreting the model and explaining the decision-making process, taking into consideration the valuable suggestions from the reviewer for our next work.

The second response to the reviewer:
Title: Thanks for the reconsideration.

We are deeply grateful for the reviewer's reconsideration and second thorough review. We commit to adding more detailed explanations on the zero-shot setting in the revised version to enhance clarity for readers.

In response to the reviewer's new concern about the zero-shot settings of our approach, particularly the absence of training data for target languages, we appreciate the opportunity to address this matter. It's essential to emphasize that the observed performance improvements underscore the remarkable cross-lingual transfer ability of our approach, especially for languages that are typologically different from English. We totally understand the concern of the reviewer. In our hypothesis, ToPro could be an efficial approach to improve the performance for low-resource languages. Although Japanese is not a low-resource language, we could take it as an example to prove that Topro works well for the unseen language (not seen during fine-tuning) that typologically different from the source language (English). We can imagine the use case of ToPro to help build applications for low-resource languages that have zero training. We believe our approach holds significant potential for such scenarios, and in our future work, we are dedicated to exploring and demonstrating its effectiveness across a broader range of languages.

----------------
Response to Meta Review

Dear Area Chair Jkjg,

Thank you for dedicating your time to review our paper. We are grateful for your fair assessment score and appreciate your recognition of the SOTA performance achieved by our approach in related tasks. While we respect and value your critical perspective, we find it still necessary to address certain concerns in your 'Summary Of Suggested Revisions'. We believe that your critique, though insightful, might have overlooked some broader implications and strengths of our work that other reviewers have noted. 
We fully welcome critical judgments as they are essential for the progress of our research. However, we would like to provide further clarifications to avoid the misunderstanding:

1. Your answer as to why your approach helps for more distant languages is unsatisfying. Yes, cross-lingual transfer is a thing -- but WHY does YOUR prompt seem to help more than other techniques?

We assume our response to Reviewer ZBgU well addressed his concern proposed in his "Summary of Weaknesses" that "It is not very clear, why this method can improve languages with different scripts to English, since the model is fine-tuned on English only." We don't think Reviewer ZBgU expressed his unclarity of why our method outperformed other baselines regarding languages with different scripts. Instead, he mentioned general phenomena in zero-shot cross-lingual transfer (unseen script issues). At this point, our answer sufficiently addressed the reviewer's concerns. ZBgU's positive response and the behavior of raising the scores fully proved he/she was fairly satisfied with our answer.
# As a method paper, the main focus of our paper is the ToPro approach. The explainability is out of the scope of the paper.

2. It would be worth comparing the effectiveness of your approach with other techniques for zero-shot transfer.

We appreciate the suggestion and agree that it would be beneficial to emphasize our SOTA performance if we included the results from other papers. 
# However, due to page limit constraints, we were unable to include comparative results from other papers in our manuscript. 
We included a reference to the leaderboard for related tasks in footnote 6 on page 5. This provides readers with easy access to comprehensive data and facilitates a comparison of various techniques. 
# Moreover, we are open to incorporating a more detailed comparison in the camera-ready version of our paper, should space permit.
# To SACs: not providing references of "other techniques for zero-shot transfer" for comparison; vague, invalid comments

3. I am sorry but I cannot in good conscience recommend a paper for a top-tier conference when the contribution is just a new prompt, even though it seems to achieve good performance improvements in a narrow experimental setting. At a minimum, I would expect a thorough analysis of why this prompt works better.

We appreciate your honesty about the concern of our paper. We agree that ToPro is a new prompt, but this is definitely not the only contribution of our paper. Not to mention the SOTA performance of our method, the simplicity, ease, and convenience of ToPro make it a valuable addition to the field, suitable for application in various related scenarios. Furthermore, our experiments span two labeling tasks, three multilingual models, and 48 languages, we cannot agree with your comment that good performance is achieved in a narrow experimental setting. Regarding the investigation into the underlying reasons for ToPro's efficacy, we agree that this is an intriguing topic. 
# However, as previously mentioned, an in-depth exploration of the explainability of ToPro falls outside the scope of our paper.

We respect the critical comments you have raised. We recognize that ToPro may not have a 'fancy' model design with a very complex technical structure. However, we do not view this simplicity as a drawback, especially for a top-tier conference. Our method's convenience, ease of implementation, and capability to achieve SOTA performance are its strengths. These qualities make ToPro more likely to be adopted in real-world scenarios, compared to more complex methods. We believe that ToPro deserves recognition at a top-tier conference, not solely due to its SOTA performance but also because it aligns well with the mission of such conferences to encourage and showcase a diversity of research approaches and innovations.


----------------

1. not a professional reviewer:
    - inconsistency between scores and contens
    - not providing references
2. reviewing with strong bias

Response to SAC/PC


Dear EACL PCs and SACs,

First and foremost, we extend our gratitude for dedicating your time to review our paper, ToPro, intended for EACL.

We appreciate the fair and positive reviews provided by all three individual reviewers. While the AC also rendered a fair and positive score (4), we respectfully disagree with the comments made in the meta review by the AC, which we believe carry a certain degree of bias and unprofessionalism.

1. The AC mentioned dissatisfaction with our response to a reviewer. However, we assert that we responded comprehensively, providing detailed explanations and numerous references to related work. Post-rebuttal, the reviewer him/herself already expressed contentment and adjusted the score accordingly.

2. The AC suggested comparing our approach with other techniques for zero-shot transfer but without offering any information or references to such techniques. We find this comment vague and lacking validity. 

3. The AC said that he/she cannot in good conscience recommend a paper for a top-tier conference when the contribution is just a new prompt, even though it seems to achieve good performance improvements in a narrow experimental setting. We find this comment very subjective and biased, and not in accordance with the meta score he had given. ToPro is more than just a new prompt; it contributes significantly to the field. Besides achieving SOTA performance, its simplicity, ease, and versatility make it valuable for application in various related scenarios. Furthermore, our experiments span two labeling tasks, three multilingual models, and 48 languages, we cannot agree with the AC's comment that the good performance is achieved in a narrow experimental setting. We would like to question you, as esteemed PCs and SACs, whether only very complex models with intricate designs deserve a top-tier conference, while novel and simple models like ToPro do not. 

We would like to kindly request you to, before considering the meta review, take a look at the three individual reviews and review our paper. We believe this comprehensive examination will lead to a fair decision.

Thank you for your time and consideration.

Sincerely,
Your ToPro authors

==> references.txt <==
BUFFET: Benchmarking Large Language Models for Few-shot Cross-lingual Transfer  asai2023buffet
MEGA: Multilingual Evaluation of Generative AI  ahuja2023mega
Template-Based Named Entity Recognition Using BART (span-based NER, ranking problem) cui-etal-2021-template
Template-free Prompt Tuning for Few-shot NER (entity-oriented language modeling finetuning, span-based) ma-etal-2022-template
XTREME: A Massively Multilingual Multi-task Benchmark for Evaluating Cross-lingual Generalization   hu2020xtreme
From Hero to Zero   lauscher-etal-2020-zero
On the cross-lingual transferability of monolingual representations artetxe-etal-2020-cross
mt5 xue-etal-2021-mt5
bloomz and mt0  muennighoff-etal-2023-crosslingual
